Non-Interfering Asymmetric AdamW Updates for Constrained Exploration of Equifinality in Hybrid Models

Hybrid models let neural networks supply the unresolved parameters of a process-based simulator, and are fitted to observations that constrain aggregate fluxes and storages but not the internal partitioning that produces them. Such a fit is equifinal: configurations indistinguishable in the observed aggregates can disagree substantially about the unobserved internals, and therefore about the mechanism they attribute to the same data. We study evapotranspiration, whose total flux is observed while its split into transpiration and evaporation is not. A model ensemble built from random seeds alone spans only a narrow band of the partitionings the data admit. We produce the spread deliberately, training members under auxiliary repulsion on transpiration, subject to the fit to observations not degrading. Non-interference is usually arranged by making the auxiliary gradient orthogonal to the main one, but under AdamW the applied step is a preconditioned momentum direction, so orthogonality between raw gradients no longer implies it. We introduce Non-interfering Asymmetric Network Optimization (NANO), an update whose first-order effect on the main loss is exactly that of the main objective alone, whose auxiliary step is bounded, and which concentrates repulsion in the coordinates the main gradient leaves idle.

==> figures/baseline_points.csv <==
fold,variable,series,group,experiment,job,member,T_ET,ET,T,loss,loss_pct,loss_reference
fold0,T,baseline_no-patience,baseline,baseline,7326981,0,0.717584,1.39857,1.00359,1.83327,-3.54736,1.9007
fold0,T,baseline_no-patience,baseline,baseline,7326981,1,0.706086,1.42173,1.00386,1.9637,3.315,1.9007
fold0,T,baseline_no-patience,baseline,baseline,7326981,2,0.720115,1.40695,1.01317,1.98351,4.35692,1.9007
fold0,T,baseline_no-patience,baseline,baseline,7326981,3,0.718185,1.39999,1.00545,1.8408,-3.15148,1.9007
fold0,T,baseline_no-patience,baseline,baseline,7326981,4,0.728416,1.41111,1.02788,1.98863,4.62659,1.9007
fold0,T,baseline_no-patience,baseline,baseline,7326981,5,0.728791,1.42837,1.04098,2.02108,6.33357,1.9007
fold0,T,baseline_no-patience,baseline,baseline,7326981,6,0.722064,1.39782,1.00932,2.14137,12.6623,1.9007
fold0,T,baseline_no-patience,baseline,baseline,7326981,7,0.714339,1.41415,1.01018,1.91436,0.718892,1.9007
fold0,T,baseline_no-patience,baseline,baseline,7326981,8,0.708604,1.41084,0.999727,1.88515,-0.817963,1.9007
fold0,T,baseline_no-patience,baseline,baseline,7326981,9,0.725664,1.41514,1.02692,1.83572,-3.41867,1.9007


==> figures/baseline_second-try_points.csv <==
fold,variable,series,group,experiment,job,member,T_ET,ET,T,loss,loss_pct,loss_reference
fold0,T,baseline_second-try,baseline,baseline,7461479,0,0.704027,1.40863,0.991716,1.86271,-1.99859,1.9007
fold0,T,baseline_second-try,baseline,baseline,7461479,1,0.714849,1.39428,0.996703,1.92113,1.07537,1.9007
fold0,T,baseline_second-try,baseline,baseline,7461479,2,0.709776,1.41658,1.00546,2.06816,8.81095,1.9007
fold0,T,baseline_second-try,baseline,baseline,7461479,3,0.720466,1.40521,1.01241,1.7788,-6.41341,1.9007
fold0,T,baseline_second-try,baseline,baseline,7461479,4,0.703836,1.40446,0.988507,1.84467,-2.94769,1.9007
fold0,T,baseline_second-try,baseline,baseline,7461479,5,0.696551,1.41072,0.98264,2.08525,9.7099,1.9007
fold0,T,baseline_second-try,baseline,baseline,7461479,6,0.705254,1.39605,0.984569,1.81338,-4.59375,1.9007
fold0,T,baseline_second-try,baseline,baseline,7461479,7,0.701452,1.38764,0.973367,1.89791,-0.146652,1.9007
fold0,T,baseline_second-try,baseline,baseline,7461479,8,0.703043,1.39577,0.98129,2.00987,5.744,1.9007
fold0,T,baseline_second-try,baseline,baseline,7461479,9,0.712305,1.41002,1.00436,2.12494,11.7982,1.9007


==> figures/baseline_third-try_points.csv <==
fold,variable,series,group,experiment,job,member,T_ET,ET,T,loss,loss_pct,loss_reference
fold0,T,baseline_third-try,baseline,baseline,7467474,0,0.727687,1.4089,1.02524,2.05783,8.26712,1.9007
fold0,T,baseline_third-try,baseline,baseline,7467474,1,0.710987,1.41076,1.00303,1.92168,1.10424,1.9007
fold0,T,baseline_third-try,baseline,baseline,7467474,2,0.6986,1.40378,0.980681,1.89571,-0.262092,1.9007
fold0,T,baseline_third-try,baseline,baseline,7467474,3,0.719047,1.40658,1.0114,1.79536,-5.54195,1.9007
fold0,T,baseline_third-try,baseline,baseline,7467474,4,0.701995,1.416,0.994028,2.11322,11.1814,1.9007
fold0,T,baseline_third-try,baseline,baseline,7467474,5,0.702501,1.42244,0.999266,1.79115,-5.76349,1.9007
fold0,T,baseline_third-try,baseline,baseline,7467474,6,0.722503,1.40165,1.01269,1.78613,-6.02746,1.9007
fold0,T,baseline_third-try,baseline,baseline,7467474,7,0.705376,1.41739,0.999791,1.86194,-2.03886,1.9007
fold0,T,baseline_third-try,baseline,baseline,7467474,8,0.699796,1.42064,0.994155,2.12219,11.6533,1.9007
fold0,T,baseline_third-try,baseline,baseline,7467474,9,0.682475,1.41478,0.965555,1.92139,1.08876,1.9007


==> figures/nano_points.csv <==
fold,variable,series,group,experiment,job,member,T_ET,ET,T,loss,loss_pct,loss_reference
fold0,T,nano,experiment,pcgrad_T,7400313,0,0.354089,1.39566,0.494186,1.95349,2.77751,1.9007
fold0,T,nano,experiment,pcgrad_T,7400313,1,0.90763,1.4054,1.27559,2.06281,8.52935,1.9007
fold0,T,nano,experiment,pcgrad_T,7400313,2,0.5383,1.38687,0.746549,1.83087,-3.67353,1.9007
fold0,T,nano,experiment,pcgrad_T,7400313,3,0.774825,1.40835,1.09123,1.82491,-3.98739,1.9007
fold0,T,nano,experiment,pcgrad_T,7400313,4,0.712706,1.40902,1.00422,1.85137,-2.59489,1.9007
fold0,T,nano,experiment,pcgrad_T,7400313,5,0.671467,1.39973,0.939874,1.89566,-0.264708,1.9007
fold0,T,nano,experiment,pcgrad_T,7400313,6,0.467769,1.39131,0.65081,2.00218,5.33944,1.9007
fold0,T,nano,experiment,pcgrad_T,7400313,7,0.610163,1.36307,0.831695,1.87372,-1.41945,1.9007
fold0,T,nano,experiment,pcgrad_T,7400313,8,0.832461,1.42512,1.18636,1.86945,-1.64411,1.9007
fold0,T,nano,experiment,pcgrad_T,7400313,9,0.62862,1.39134,0.874621,1.85115,-2.60684,1.9007


==> figures/nano_second-try_points.csv <==
fold,variable,series,group,experiment,job,member,T_ET,ET,T,loss,loss_pct,loss_reference
fold0,T,pcgrad_a-c_2,experiment,pcgrad_T,7341020,0,0.640519,1.40165,0.897782,1.95328,2.76657,1.9007
fold0,T,pcgrad_a-c_2,experiment,pcgrad_T,7341020,1,0.767054,1.41515,1.08549,1.86271,-1.99859,1.9007
fold0,T,pcgrad_a-c_2,experiment,pcgrad_T,7341020,2,0.556947,1.39489,0.776877,1.80516,-5.02629,1.9007
fold0,T,pcgrad_a-c_2,experiment,pcgrad_T,7341020,3,0.672446,1.40281,0.943314,1.8427,-3.05127,1.9007
fold0,T,pcgrad_a-c_2,experiment,pcgrad_T,7341020,4,0.479231,1.38954,0.66591,2.09168,10.0479,1.9007
fold0,T,pcgrad_a-c_2,experiment,pcgrad_T,7341020,5,0.811332,1.40985,1.14386,1.80539,-5.01424,1.9007
fold0,T,pcgrad_a-c_2,experiment,pcgrad_T,7341020,6,0.720053,1.41202,1.01673,1.83183,-3.62315,1.9007
fold0,T,pcgrad_a-c_2,experiment,pcgrad_T,7341020,7,0.58495,1.39784,0.817667,2.03399,7.01298,1.9007
fold0,T,pcgrad_a-c_2,experiment,pcgrad_T,7341020,8,0.863937,1.40238,1.21157,1.9255,1.30523,1.9007
fold0,T,pcgrad_a-c_2,experiment,pcgrad_T,7341020,9,0.730582,1.42427,1.04054,1.95846,3.03926,1.9007


==> figures/nano_third-try_points.csv <==
fold,variable,series,group,experiment,job,member,T_ET,ET,T,loss,loss_pct,loss_reference
fold0,T,nano_third-try,experiment,nano,7455574,0,0.632951,1.40177,0.88725,1.91338,0.667331,1.9007
fold0,T,nano_third-try,experiment,nano,7455574,1,0.680113,1.4041,0.954945,1.90797,0.382563,1.9007
fold0,T,nano_third-try,experiment,nano,7455574,2,0.824684,1.38768,1.1444,1.83986,-3.20081,1.9007
fold0,T,nano_third-try,experiment,nano,7455574,3,0.476678,1.38532,0.660351,1.94818,2.4985,1.9007
fold0,T,nano_third-try,experiment,nano,7455574,4,0.58264,1.38506,0.80699,1.89878,-0.101024,1.9007
fold0,T,nano_third-try,experiment,nano,7455574,5,0.543377,1.39995,0.760699,1.8343,-3.49335,1.9007
fold0,T,nano_third-try,experiment,nano,7455574,6,0.890642,1.42255,1.26699,1.88439,-0.858071,1.9007
fold0,T,nano_third-try,experiment,nano,7455574,7,0.730847,1.40552,1.02722,1.84115,-3.13306,1.9007
fold0,T,nano_third-try,experiment,nano,7455574,8,0.355334,1.38252,0.491257,1.8337,-3.52476,1.9007
fold0,T,nano_third-try,experiment,nano,7455574,9,0.771723,1.41012,1.08822,1.79291,-5.67063,1.9007


==> figures/pcgrad_points.csv <==
fold,variable,series,group,experiment,member,T_ET,ET,T,loss,loss_pct,loss_reference
fold0,T,pcgrad,experiment,pcgrad_T,0,0.5339,1.40765,0.751544,1.81447,-4.53667,1.9007
fold0,T,pcgrad,experiment,pcgrad_T,1,0.315568,1.39212,0.439309,1.86056,-2.11179,1.9007
fold0,T,pcgrad,experiment,pcgrad_T,2,0.451329,1.40534,0.634272,1.86292,-1.98771,1.9007
fold0,T,pcgrad,experiment,pcgrad_T,3,0.926477,1.45208,1.34532,1.94045,2.09176,1.9007
fold0,T,pcgrad,experiment,pcgrad_T,4,0.752951,1.38986,1.04649,1.79354,-5.63782,1.9007
fold0,T,pcgrad,experiment,pcgrad_T,5,0.612227,1.41177,0.864322,1.82687,-3.88413,1.9007
fold0,T,pcgrad,experiment,pcgrad_T,6,0.741233,1.41143,1.0462,1.91017,0.498241,1.9007
fold0,T,pcgrad,experiment,pcgrad_T,7,0.653485,1.39579,0.912125,2.15738,13.5049,1.9007
fold0,T,pcgrad,experiment,pcgrad_T,8,0.698446,1.4166,0.989416,1.81265,-4.63248,1.9007
fold0,T,pcgrad,experiment,pcgrad_T,9,0.800134,1.41778,1.13442,1.93613,1.86407,1.9007


==> figures/pcgrad_second-try_points.csv <==
fold,variable,series,group,experiment,job,member,T_ET,ET,T,loss,loss_pct,loss_reference
fold0,T,pcgrad_second-try,experiment,pcgrad_T,7477156,0,0.753637,1.41623,1.06732,1.80584,-4.99054,1.9007
fold0,T,pcgrad_second-try,experiment,pcgrad_T,7477156,1,0.450894,1.40736,0.634568,1.91913,0.969729,1.9007
fold0,T,pcgrad_second-try,experiment,pcgrad_T,7477156,2,0.857006,1.42404,1.22041,2.19156,15.3032,1.9007
fold0,T,pcgrad_second-try,experiment,pcgrad_T,7477156,3,0.713576,1.40997,1.00612,1.88582,-0.782784,1.9007
fold0,T,pcgrad_second-try,experiment,pcgrad_T,7477156,4,0.926712,1.44426,1.33841,1.82555,-3.9536,1.9007
fold0,T,pcgrad_second-try,experiment,pcgrad_T,7477156,5,0.594845,1.40737,0.837169,1.80023,-5.28562,1.9007
fold0,T,pcgrad_second-try,experiment,pcgrad_T,7477156,6,0.305884,1.39814,0.427668,1.8596,-2.16218,1.9007
fold0,T,pcgrad_second-try,experiment,pcgrad_T,7477156,7,0.65013,1.40783,0.915272,2.09357,10.1475,1.9007
fold0,T,pcgrad_second-try,experiment,pcgrad_T,7477156,8,0.788012,1.4206,1.11945,1.88841,-0.646245,1.9007
fold0,T,pcgrad_second-try,experiment,pcgrad_T,7477156,9,0.532371,1.38908,0.739506,2.08892,9.90278,1.9007


==> figures/pcgrad_third-try_points.csv <==
fold,variable,series,group,experiment,job,member,T_ET,ET,T,loss,loss_pct,loss_reference
fold0,T,pcgrad_third-try,experiment,pcgrad_T,7487458,0,0.750101,1.40938,1.05718,1.87505,-1.34926,1.9007
fold0,T,pcgrad_third-try,experiment,pcgrad_T,7487458,1,0.792881,1.42137,1.12698,2.0556,8.14993,1.9007
fold0,T,pcgrad_third-try,experiment,pcgrad_T,7487458,2,0.538994,1.41653,0.763503,1.81162,-4.68648,1.9007
fold0,T,pcgrad_third-try,experiment,pcgrad_T,7487458,3,0.647906,1.42834,0.92543,1.94703,2.43751,1.9007
fold0,T,pcgrad_third-try,experiment,pcgrad_T,7487458,4,0.307525,1.38991,0.427432,2.14039,12.6107,1.9007
fold0,T,pcgrad_third-try,experiment,pcgrad_T,7487458,5,0.448782,1.39313,0.625213,2.06922,8.86636,1.9007
fold0,T,pcgrad_third-try,experiment,pcgrad_T,7487458,6,0.703657,1.40419,0.988071,1.87116,-1.55369,1.9007
fold0,T,pcgrad_third-try,experiment,pcgrad_T,7487458,7,0.590852,1.38978,0.821151,1.85214,-2.55453,1.9007
fold0,T,pcgrad_third-try,experiment,pcgrad_T,7487458,8,0.937319,1.43204,1.34228,1.99121,4.76235,1.9007
fold0,T,pcgrad_third-try,experiment,pcgrad_T,7487458,9,0.856491,1.42548,1.22091,1.82796,-3.82694,1.9007


==> figures/violin/baseline.csv <==
dx,y
0.18764,-7.24554
0.19156,-7.15053
0.19546,-7.05553
0.19932,-6.96052
0.20315,-6.86552
0.20695,-6.77051
0.21070,-6.67551
0.21441,-6.58050
0.21808,-6.48550
0.22169,-6.39049
0.22525,-6.29549
0.22875,-6.20048
0.23220,-6.10548
0.23557,-6.01047
0.23889,-5.91546
0.24213,-5.82046
0.24531,-5.72545
0.24841,-5.63045
0.25143,-5.53544
0.25438,-5.44044
0.25724,-5.34543
0.26002,-5.25043
0.26272,-5.15542
0.26533,-5.06042
0.26785,-4.96541
0.27029,-4.87041
0.27263,-4.77540
0.27488,-4.68040
0.27703,-4.58539
0.27909,-4.49038
0.28106,-4.39538
0.28293,-4.30037
0.28470,-4.20537
0.28638,-4.11036
0.28796,-4.01536
0.28944,-3.92035
0.29082,-3.82535
0.29210,-3.73034
0.29329,-3.63534
0.29437,-3.54033
0.29536,-3.44533
0.29625,-3.35032
0.29705,-3.25532
0.29775,-3.16031
0.29835,-3.06531
0.29886,-2.97030
0.29927,-2.87529
0.29959,-2.78029
0.29982,-2.68528
0.29995,-2.59028
0.30000,-2.49527
0.29996,-2.40027
0.29983,-2.30526
0.29961,-2.21026
0.29931,-2.11525
0.29893,-2.02025
0.29847,-1.92524
0.29792,-1.83024
0.29730,-1.73523
0.29661,-1.64023
0.29584,-1.54522
0.29499,-1.45021
0.29408,-1.35521
0.29310,-1.26020
0.29205,-1.16520
0.29094,-1.07019
0.28977,-0.97519
0.28854,-0.88018
0.28725,-0.78518
0.28591,-0.69017
0.28452,-0.59517
0.28308,-0.50016
0.28159,-0.40516
0.28005,-0.31015
0.27847,-0.21515
0.27686,-0.12014
0.27520,-0.02513
0.27351,0.06987
0.27179,0.16488
0.27004,0.25988
0.26827,0.35489
0.26646,0.44989
0.26464,0.54490
0.26280,0.63990
0.26094,0.73491
0.25907,0.82991
0.25719,0.92492
0.25529,1.01992
0.25339,1.11493
0.25149,1.20993
0.24958,1.30494
0.24768,1.39994
0.24577,1.49495
0.24387,1.58996
0.24198,1.68496
0.24010,1.77997
0.23823,1.87497
0.23637,1.96998
0.23452,2.06498
0.23270,2.15999
0.23089,2.25499
0.22910,2.35000
0.22733,2.44500
0.22558,2.54001
0.22386,2.63501
0.22217,2.73002
0.22050,2.82502
0.21887,2.92003
0.21726,3.01504
0.21568,3.11004
0.21413,3.20505
0.21261,3.30005
0.21113,3.39506
0.20968,3.49006
0.20827,3.58507
0.20689,3.68007
0.20554,3.77508
0.20423,3.87008
0.20296,3.96509
0.20172,4.06009
0.20052,4.15510
0.19935,4.25010
0.19822,4.34511
0.19712,4.44012
0.19606,4.53512
0.19504,4.63013
0.19405,4.72513
0.19309,4.82014
0.19216,4.91514
0.19127,5.01015
0.19041,5.10515
0.18958,5.20016
0.18878,5.29516
0.18802,5.39017
0.18727,5.48517
0.18656,5.58018
0.18587,5.67518
0.18521,5.77019
0.18457,5.86519
0.18395,5.96020
0.18335,6.05521
0.18277,6.15021
0.18220,6.24522
0.18166,6.34022
0.18112,6.43523
0.18060,6.53023
0.18009,6.62524
0.17959,6.72024
0.17909,6.81525
0.17860,6.91025
0.17811,7.00526
0.17762,7.10026
0.17713,7.19527
0.17664,7.29027
0.17614,7.38528
0.17563,7.48029
0.17511,7.57529
0.17458,7.67030
0.17403,7.76530
0.17347,7.86031
0.17289,7.95531
0.17229,8.05032
0.17167,8.14532
0.17102,8.24033
0.17034,8.33533
0.16964,8.43034
0.16890,8.52534
0.16814,8.62035
0.16733,8.71535
0.16649,8.81036
0.16562,8.90537
0.16470,9.00037
0.16374,9.09538
0.16275,9.19038
0.16170,9.28539
0.16061,9.38039
0.15948,9.47540
0.15830,9.57040
0.15707,9.66541
0.15580,9.76041
0.15447,9.85542
0.15310,9.95042
0.15167,10.04543
0.15020,10.14043
0.14868,10.23544
0.14711,10.33044
0.14549,10.42545
0.14382,10.52046
0.14210,10.61546
0.14034,10.71047
0.13853,10.80547
0.13667,10.90048
0.13477,10.99548
0.13283,11.09049
0.13084,11.18549
0.12882,11.28050
0.12676,11.37550
0.12466,11.47051
0.12252,11.56551
0.12036,11.66052
-0.12036,11.66052
-0.12252,11.56551
-0.12466,11.47051
-0.12676,11.37550
-0.12882,11.28050
-0.13084,11.18549
-0.13283,11.09049
-0.13477,10.99548
-0.13667,10.90048
-0.13853,10.80547
-0.14034,10.71047
-0.14210,10.61546
-0.14382,10.52046
-0.14549,10.42545
-0.14711,10.33044
-0.14868,10.23544
-0.15020,10.14043
-0.15167,10.04543
-0.15310,9.95042
-0.15447,9.85542
-0.15580,9.76041
-0.15707,9.66541
-0.15830,9.57040
-0.15948,9.47540
-0.16061,9.38039
-0.16170,9.28539
-0.16275,9.19038
-0.16374,9.09538
-0.16470,9.00037
-0.16562,8.90537
-0.16649,8.81036
-0.16733,8.71535
-0.16814,8.62035
-0.16890,8.52534
-0.16964,8.43034
-0.17034,8.33533
-0.17102,8.24033
-0.17167,8.14532
-0.17229,8.05032
-0.17289,7.95531
-0.17347,7.86031
-0.17403,7.76530
-0.17458,7.67030
-0.17511,7.57529
-0.17563,7.48029
-0.17614,7.38528
-0.17664,7.29027
-0.17713,7.19527
-0.17762,7.10026
-0.17811,7.00526
-0.17860,6.91025
-0.17909,6.81525
-0.17959,6.72024
-0.18009,6.62524
-0.18060,6.53023
-0.18112,6.43523
-0.18166,6.34022
-0.18220,6.24522
-0.18277,6.15021
-0.18335,6.05521
-0.18395,5.96020
-0.18457,5.86519
-0.18521,5.77019
-0.18587,5.67518
-0.18656,5.58018
-0.18727,5.48517
-0.18802,5.39017
-0.18878,5.29516
-0.18958,5.20016
-0.19041,5.10515
-0.19127,5.01015
-0.19216,4.91514
-0.19309,4.82014
-0.19405,4.72513
-0.19504,4.63013
-0.19606,4.53512
-0.19712,4.44012
-0.19822,4.34511
-0.19935,4.25010
-0.20052,4.15510
-0.20172,4.06009
-0.20296,3.96509
-0.20423,3.87008
-0.20554,3.77508
-0.20689,3.68007
-0.20827,3.58507
-0.20968,3.49006
-0.21113,3.39506
-0.21261,3.30005
-0.21413,3.20505
-0.21568,3.11004
-0.21726,3.01504
-0.21887,2.92003
-0.22050,2.82502
-0.22217,2.73002
-0.22386,2.63501
-0.22558,2.54001
-0.22733,2.44500
-0.22910,2.35000
-0.23089,2.25499
-0.23270,2.15999
-0.23452,2.06498
-0.23637,1.96998
-0.23823,1.87497
-0.24010,1.77997
-0.24198,1.68496
-0.24387,1.58996
-0.24577,1.49495
-0.24768,1.39994
-0.24958,1.30494
-0.25149,1.20993
-0.25339,1.11493
-0.25529,1.01992
-0.25719,0.92492
-0.25907,0.82991
-0.26094,0.73491
-0.26280,0.63990
-0.26464,0.54490
-0.26646,0.44989
-0.26827,0.35489
-0.27004,0.25988
-0.27179,0.16488
-0.27351,0.06987
-0.27520,-0.02513
-0.27686,-0.12014
-0.27847,-0.21515
-0.28005,-0.31015
-0.28159,-0.40516
-0.28308,-0.50016
-0.28452,-0.59517
-0.28591,-0.69017
-0.28725,-0.78518
-0.28854,-0.88018
-0.28977,-0.97519
-0.29094,-1.07019
-0.29205,-1.16520
-0.29310,-1.26020
-0.29408,-1.35521
-0.29499,-1.45021
-0.29584,-1.54522
-0.29661,-1.64023
-0.29730,-1.73523
-0.29792,-1.83024
-0.29847,-1.92524
-0.29893,-2.02025
-0.29931,-2.11525
-0.29961,-2.21026
-0.29983,-2.30526
-0.29996,-2.40027
-0.30000,-2.49527
-0.29995,-2.59028
-0.29982,-2.68528
-0.29959,-2.78029
-0.29927,-2.87529
-0.29886,-2.97030
-0.29835,-3.06531
-0.29775,-3.16031
-0.29705,-3.25532
-0.29625,-3.35032
-0.29536,-3.44533
-0.29437,-3.54033
-0.29329,-3.63534
-0.29210,-3.73034
-0.29082,-3.82535
-0.28944,-3.92035
-0.28796,-4.01536
-0.28638,-4.11036
-0.28470,-4.20537
-0.28293,-4.30037
-0.28106,-4.39538
-0.27909,-4.49038
-0.27703,-4.58539
-0.27488,-4.68040
-0.27263,-4.77540
-0.27029,-4.87041
-0.26785,-4.96541
-0.26533,-5.06042
-0.26272,-5.15542
-0.26002,-5.25043
-0.25724,-5.34543
-0.25438,-5.44044
-0.25143,-5.53544
-0.24841,-5.63045
-0.24531,-5.72545
-0.24213,-5.82046
-0.23889,-5.91546
-0.23557,-6.01047
-0.23220,-6.10548
-0.22875,-6.20048
-0.22525,-6.29549
-0.22169,-6.39049
-0.21808,-6.48550
-0.21441,-6.58050
-0.21070,-6.67551
-0.20695,-6.77051
-0.20315,-6.86552
-0.19932,-6.96052
-0.19546,-7.05553
-0.19156,-7.15053
-0.18764,-7.24554
0.18764,-7.24554


==> figures/violin/bloop.csv <==
dx,y
0.14894,0.00882
0.15341,0.17546
0.15788,0.34210
0.16234,0.50875
0.16679,0.67539
0.17123,0.84203
0.17564,1.00867
0.18003,1.17531
0.18439,1.34195
0.18871,1.50859
0.19299,1.67523
0.19723,1.84187
0.20141,2.00851
0.20554,2.17515
0.20961,2.34179
0.21362,2.50843
0.21757,2.67507
0.22144,2.84171
0.22524,3.00835
0.22897,3.17499
0.23261,3.34164
0.23617,3.50828
0.23965,3.67492
0.24304,3.84156
0.24634,4.00820
0.24955,4.17484
0.25266,4.34148
0.25568,4.50812
0.25860,4.67476
0.26143,4.84140
0.26415,5.00804
0.26678,5.17468
0.26930,5.34132
0.27172,5.50796
0.27404,5.67460
0.27626,5.84124
0.27838,6.00789
0.28039,6.17453
0.28230,6.34117
0.28411,6.50781
0.28582,6.67445
0.28742,6.84109
0.28893,7.00773
0.29033,7.17437
0.29164,7.34101
0.29284,7.50765
0.29395,7.67429
0.29496,7.84093
0.29588,8.00757
0.29670,8.17421
0.29743,8.34085
0.29807,8.50749
0.29861,8.67413
0.29906,8.84078
0.29943,9.00742
0.29970,9.17406
0.29989,9.34070
0.29999,9.50734
0.30000,9.67398
0.29993,9.84062
0.29977,10.00726
0.29953,10.17390
0.29920,10.34054
0.29879,10.50718
0.29830,10.67382
0.29773,10.84046
0.29707,11.00710
0.29633,11.17374
0.29551,11.34038
0.29460,11.50702
0.29362,11.67367
0.29255,11.84031
0.29139,12.00695
0.29015,12.17359
0.28883,12.34023
0.28742,12.50687
0.28593,12.67351
0.28435,12.84015
0.28268,13.00679
0.28093,13.17343
0.27909,13.34007
0.27716,13.50671
0.27514,13.67335
0.27303,13.83999
0.27084,14.00663
0.26855,14.17327
0.26618,14.33991
0.26371,14.50656
0.26116,14.67320
0.25852,14.83984
0.25579,15.00648
0.25297,15.17312
0.25007,15.33976
0.24708,15.50640
0.24401,15.67304
0.24085,15.83968
0.23762,16.00632
0.23431,16.17296
0.23092,16.33960
0.22746,16.50624
0.22394,16.67288
0.22034,16.83952
0.21669,17.00616
0.21297,17.17280
0.20920,17.33945
0.20538,17.50609
0.20152,17.67273
0.19761,17.83937
0.19367,18.00601
0.18969,18.17265
0.18570,18.33929
0.18167,18.50593
0.17764,18.67257
0.17359,18.83921
0.16954,19.00585
0.16550,19.17249
0.16146,19.33913
0.15743,19.50577
0.15342,19.67241
0.14944,19.83905
0.14548,20.00569
0.14157,20.17234
0.13769,20.33898
0.13385,20.50562
0.13007,20.67226
0.12635,20.83890
0.12268,21.00554
0.11908,21.17218
0.11555,21.33882
0.11209,21.50546
0.10871,21.67210
0.10541,21.83874
0.10219,22.00538
0.09906,22.17202
0.09601,22.33866
0.09306,22.50530
0.09020,22.67194
0.08743,22.83858
0.08476,23.00523
0.08218,23.17187
0.07971,23.33851
0.07733,23.50515
0.07505,23.67179
0.07286,23.83843
0.07078,24.00507
0.06879,24.17171
0.06690,24.33835
0.06510,24.50499
0.06339,24.67163
0.06178,24.83827
0.06025,25.00491
0.05882,25.17155
0.05747,25.33819
0.05620,25.50483
0.05501,25.67147
0.05390,25.83812
0.05286,26.00476
0.05189,26.17140
0.05100,26.33804
0.05016,26.50468
0.04939,26.67132
0.04868,26.83796
0.04802,27.00460
0.04742,27.17124
0.04686,27.33788
0.04634,27.50452
0.04587,27.67116
0.04543,27.83780
0.04503,28.00444
0.04465,28.17108
0.04431,28.33772
0.04398,28.50436
0.04368,28.67101
0.04339,28.83765
0.04311,29.00429
0.04285,29.17093
0.04259,29.33757
0.04234,29.50421
0.04208,29.67085
0.04183,29.83749
0.04157,30.00413
0.04131,30.17077
0.04104,30.33741
0.04076,30.50405
0.04046,30.67069
0.04015,30.83733
0.03983,31.00397
0.03949,31.17061
0.03913,31.33725
0.03875,31.50390
0.03836,31.67054
0.03794,31.83718
0.03750,32.00382
0.03704,32.17046
0.03655,32.33710
0.03605,32.50374
0.03552,32.67038
0.03497,32.83702
0.03440,33.00366
0.03381,33.17030
-0.03381,33.17030
-0.03440,33.00366
-0.03497,32.83702
-0.03552,32.67038
-0.03605,32.50374
-0.03655,32.33710
-0.03704,32.17046
-0.03750,32.00382
-0.03794,31.83718
-0.03836,31.67054
-0.03875,31.50390
-0.03913,31.33725
-0.03949,31.17061
-0.03983,31.00397
-0.04015,30.83733
-0.04046,30.67069
-0.04076,30.50405
-0.04104,30.33741
-0.04131,30.17077
-0.04157,30.00413
-0.04183,29.83749
-0.04208,29.67085
-0.04234,29.50421
-0.04259,29.33757
-0.04285,29.17093
-0.04311,29.00429
-0.04339,28.83765
-0.04368,28.67101
-0.04398,28.50436
-0.04431,28.33772
-0.04465,28.17108
-0.04503,28.00444
-0.04543,27.83780
-0.04587,27.67116
-0.04634,27.50452
-0.04686,27.33788
-0.04742,27.17124
-0.04802,27.00460
-0.04868,26.83796
-0.04939,26.67132
-0.05016,26.50468
-0.05100,26.33804
-0.05189,26.17140
-0.05286,26.00476
-0.05390,25.83812
-0.05501,25.67147
-0.05620,25.50483
-0.05747,25.33819
-0.05882,25.17155
-0.06025,25.00491
-0.06178,24.83827
-0.06339,24.67163
-0.06510,24.50499
-0.06690,24.33835
-0.06879,24.17171
-0.07078,24.00507
-0.07286,23.83843
-0.07505,23.67179
-0.07733,23.50515
-0.07971,23.33851
-0.08218,23.17187
-0.08476,23.00523
-0.08743,22.83858
-0.09020,22.67194
-0.09306,22.50530
-0.09601,22.33866
-0.09906,22.17202
-0.10219,22.00538
-0.10541,21.83874
-0.10871,21.67210
-0.11209,21.50546
-0.11555,21.33882
-0.11908,21.17218
-0.12268,21.00554
-0.12635,20.83890
-0.13007,20.67226
-0.13385,20.50562
-0.13769,20.33898
-0.14157,20.17234
-0.14548,20.00569
-0.14944,19.83905
-0.15342,19.67241
-0.15743,19.50577
-0.16146,19.33913
-0.16550,19.17249
-0.16954,19.00585
-0.17359,18.83921
-0.17764,18.67257
-0.18167,18.50593
-0.18570,18.33929
-0.18969,18.17265
-0.19367,18.00601
-0.19761,17.83937
-0.20152,17.67273
-0.20538,17.50609
-0.20920,17.33945
-0.21297,17.17280
-0.21669,17.00616
-0.22034,16.83952
-0.22394,16.67288
-0.22746,16.50624
-0.23092,16.33960
-0.23431,16.17296
-0.23762,16.00632
-0.24085,15.83968
-0.24401,15.67304
-0.24708,15.50640
-0.25007,15.33976
-0.25297,15.17312
-0.25579,15.00648
-0.25852,14.83984
-0.26116,14.67320
-0.26371,14.50656
-0.26618,14.33991
-0.26855,14.17327
-0.27084,14.00663
-0.27303,13.83999
-0.27514,13.67335
-0.27716,13.50671
-0.27909,13.34007
-0.28093,13.17343
-0.28268,13.00679
-0.28435,12.84015
-0.28593,12.67351
-0.28742,12.50687
-0.28883,12.34023
-0.29015,12.17359
-0.29139,12.00695
-0.29255,11.84031
-0.29362,11.67367
-0.29460,11.50702
-0.29551,11.34038
-0.29633,11.17374
-0.29707,11.00710
-0.29773,10.84046
-0.29830,10.67382
-0.29879,10.50718
-0.29920,10.34054
-0.29953,10.17390
-0.29977,10.00726
-0.29993,9.84062
-0.30000,9.67398
-0.29999,9.50734
-0.29989,9.34070
-0.29970,9.17406
-0.29943,9.00742
-0.29906,8.84078
-0.29861,8.67413
-0.29807,8.50749
-0.29743,8.34085
-0.29670,8.17421
-0.29588,8.00757
-0.29496,7.84093
-0.29395,7.67429
-0.29284,7.50765
-0.29164,7.34101
-0.29033,7.17437
-0.28893,7.00773
-0.28742,6.84109
-0.28582,6.67445
-0.28411,6.50781
-0.28230,6.34117
-0.28039,6.17453
-0.27838,6.00789
-0.27626,5.84124
-0.27404,5.67460
-0.27172,5.50796
-0.26930,5.34132
-0.26678,5.17468
-0.26415,5.00804
-0.26143,4.84140
-0.25860,4.67476
-0.25568,4.50812
-0.25266,4.34148
-0.24955,4.17484
-0.24634,4.00820
-0.24304,3.84156
-0.23965,3.67492
-0.23617,3.50828
-0.23261,3.34164
-0.22897,3.17499
-0.22524,3.00835
-0.22144,2.84171
-0.21757,2.67507
-0.21362,2.50843
-0.20961,2.34179
-0.20554,2.17515
-0.20141,2.00851
-0.19723,1.84187
-0.19299,1.67523
-0.18871,1.50859
-0.18439,1.34195
-0.18003,1.17531
-0.17564,1.00867
-0.17123,0.84203
-0.16679,0.67539
-0.16234,0.50875
-0.15788,0.34210
-0.15341,0.17546
-0.14894,0.00882
0.14894,0.00882


==> figures/violin/nano.csv <==
dx,y
0.16864,-6.50936
0.17387,-6.43107
0.17911,-6.35279
0.18434,-6.27450
0.18955,-6.19622
0.19474,-6.11793
0.19990,-6.03965
0.20501,-5.96136
0.21007,-5.88308
0.21506,-5.80479
0.21999,-5.72651
0.22483,-5.64822
0.22958,-5.56993
0.23424,-5.49165
0.23878,-5.41336
0.24322,-5.33508
0.24753,-5.25679
0.25170,-5.17851
0.25574,-5.10022
0.25963,-5.02194
0.26337,-4.94365
0.26695,-4.86537
0.27036,-4.78708
0.27360,-4.70879
0.27667,-4.63051
0.27956,-4.55222
0.28226,-4.47394
0.28478,-4.39565
0.28711,-4.31737
0.28924,-4.23908
0.29118,-4.16080
0.29293,-4.08251
0.29448,-4.00423
0.29584,-3.92594
0.29700,-3.84766
0.29797,-3.76937
0.29875,-3.69108
0.29934,-3.61280
0.29974,-3.53451
0.29996,-3.45623
0.30000,-3.37794
0.29987,-3.29966
0.29956,-3.22137
0.29909,-3.14309
0.29846,-3.06480
0.29767,-2.98652
0.29674,-2.90823
0.29566,-2.82995
0.29444,-2.75166
0.29310,-2.67337
0.29163,-2.59509
0.29004,-2.51680
0.28834,-2.43852
0.28654,-2.36023
0.28464,-2.28195
0.28265,-2.20366
0.28058,-2.12538
0.27843,-2.04709
0.27621,-1.96881
0.27392,-1.89052
0.27157,-1.81224
0.26917,-1.73395
0.26673,-1.65566
0.26424,-1.57738
0.26172,-1.49909
0.25916,-1.42081
0.25658,-1.34252
0.25398,-1.26424
0.25135,-1.18595
0.24872,-1.10767
0.24607,-1.02938
0.24341,-0.95110
0.24075,-0.87281
0.23808,-0.79453
0.23542,-0.71624
0.23276,-0.63795
0.23010,-0.55967
0.22745,-0.48138
0.22480,-0.40310
0.22216,-0.32481
0.21953,-0.24653
0.21691,-0.16824
0.21430,-0.08996
0.21170,-0.01167
0.20911,0.06661
0.20653,0.14490
0.20396,0.22318
0.20139,0.30147
0.19884,0.37976
0.19630,0.45804
0.19376,0.53633
0.19123,0.61461
0.18871,0.69290
0.18620,0.77118
0.18369,0.84947
0.18119,0.92775
0.17869,1.00604
0.17620,1.08432
0.17372,1.16261
0.17124,1.24089
0.16876,1.31918
0.16629,1.39747
0.16382,1.47575
0.16136,1.55404
0.15890,1.63232
0.15645,1.71061
0.15400,1.78889
0.15157,1.86718
0.14914,1.94546
0.14672,2.02375
0.14431,2.10203
0.14191,2.18032
0.13952,2.25860
0.13715,2.33689
0.13479,2.41518
0.13245,2.49346
0.13013,2.57175
0.12783,2.65003
0.12555,2.72832
0.12330,2.80660
0.12107,2.88489
0.11887,2.96317
0.11670,3.04146
0.11456,3.11974
0.11245,3.19803
0.11038,3.27631
0.10835,3.35460
0.10636,3.43289
0.10440,3.51117
0.10249,3.58946
0.10062,3.66774
0.09879,3.74603
0.09701,3.82431
0.09528,3.90260
0.09359,3.98088
0.09195,4.05917
0.09036,4.13745
0.08882,4.21574
0.08733,4.29402
0.08589,4.37231
0.08450,4.45060
0.08316,4.52888
0.08187,4.60717
0.08063,4.68545
0.07943,4.76374
0.07829,4.84202
0.07719,4.92031
0.07613,4.99859
0.07512,5.07688
0.07416,5.15516
0.07323,5.23345
0.07235,5.31173
0.07150,5.39002
0.07069,5.46831
0.06992,5.54659
0.06918,5.62488
0.06847,5.70316
0.06779,5.78145
0.06714,5.85973
0.06651,5.93802
0.06591,6.01630
0.06532,6.09459
0.06476,6.17287
0.06421,6.25116
0.06367,6.32944
0.06315,6.40773
0.06264,6.48602
0.06213,6.56430
0.06163,6.64259
0.06114,6.72087
0.06065,6.79916
0.06015,6.87744
0.05966,6.95573
0.05916,7.03401
0.05866,7.11230
0.05814,7.19058
0.05763,7.26887
0.05710,7.34715
0.05656,7.42544
0.05601,7.50373
0.05544,7.58201
0.05486,7.66030
0.05427,7.73858
0.05366,7.81687
0.05303,7.89515
0.05239,7.97344
0.05173,8.05172
0.05105,8.13001
0.05035,8.20829
0.04964,8.28658
0.04890,8.36486
0.04815,8.44315
0.04739,8.52144
0.04660,8.59972
0.04580,8.67801
0.04498,8.75629
0.04415,8.83458
0.04330,8.91286
0.04243,8.99115
0.04156,9.06943
-0.04156,9.06943
-0.04243,8.99115
-0.04330,8.91286
-0.04415,8.83458
-0.04498,8.75629
-0.04580,8.67801
-0.04660,8.59972
-0.04739,8.52144
-0.04815,8.44315
-0.04890,8.36486
-0.04964,8.28658
-0.05035,8.20829
-0.05105,8.13001
-0.05173,8.05172
-0.05239,7.97344
-0.05303,7.89515
-0.05366,7.81687
-0.05427,7.73858
-0.05486,7.66030
-0.05544,7.58201
-0.05601,7.50373
-0.05656,7.42544
-0.05710,7.34715
-0.05763,7.26887
-0.05814,7.19058
-0.05866,7.11230
-0.05916,7.03401
-0.05966,6.95573
-0.06015,6.87744
-0.06065,6.79916
-0.06114,6.72087
-0.06163,6.64259
-0.06213,6.56430
-0.06264,6.48602
-0.06315,6.40773
-0.06367,6.32944
-0.06421,6.25116
-0.06476,6.17287
-0.06532,6.09459
-0.06591,6.01630
-0.06651,5.93802
-0.06714,5.85973
-0.06779,5.78145
-0.06847,5.70316
-0.06918,5.62488
-0.06992,5.54659
-0.07069,5.46831
-0.07150,5.39002
-0.07235,5.31173
-0.07323,5.23345
-0.07416,5.15516
-0.07512,5.07688
-0.07613,4.99859
-0.07719,4.92031
-0.07829,4.84202
-0.07943,4.76374
-0.08063,4.68545
-0.08187,4.60717
-0.08316,4.52888
-0.08450,4.45060
-0.08589,4.37231
-0.08733,4.29402
-0.08882,4.21574
-0.09036,4.13745
-0.09195,4.05917
-0.09359,3.98088
-0.09528,3.90260
-0.09701,3.82431
-0.09879,3.74603
-0.10062,3.66774
-0.10249,3.58946
-0.10440,3.51117
-0.10636,3.43289
-0.10835,3.35460
-0.11038,3.27631
-0.11245,3.19803
-0.11456,3.11974
-0.11670,3.04146
-0.11887,2.96317
-0.12107,2.88489
-0.12330,2.80660
-0.12555,2.72832
-0.12783,2.65003
-0.13013,2.57175
-0.13245,2.49346
-0.13479,2.41518
-0.13715,2.33689
-0.13952,2.25860
-0.14191,2.18032
-0.14431,2.10203
-0.14672,2.02375
-0.14914,1.94546
-0.15157,1.86718
-0.15400,1.78889
-0.15645,1.71061
-0.15890,1.63232
-0.16136,1.55404
-0.16382,1.47575
-0.16629,1.39747
-0.16876,1.31918
-0.17124,1.24089
-0.17372,1.16261
-0.17620,1.08432
-0.17869,1.00604
-0.18119,0.92775
-0.18369,0.84947
-0.18620,0.77118
-0.18871,0.69290
-0.19123,0.61461
-0.19376,0.53633
-0.19630,0.45804
-0.19884,0.37976
-0.20139,0.30147
-0.20396,0.22318
-0.20653,0.14490
-0.20911,0.06661
-0.21170,-0.01167
-0.21430,-0.08996
-0.21691,-0.16824
-0.21953,-0.24653
-0.22216,-0.32481
-0.22480,-0.40310
-0.22745,-0.48138
-0.23010,-0.55967
-0.23276,-0.63795
-0.23542,-0.71624
-0.23808,-0.79453
-0.24075,-0.87281
-0.24341,-0.95110
-0.24607,-1.02938
-0.24872,-1.10767
-0.25135,-1.18595
-0.25398,-1.26424
-0.25658,-1.34252
-0.25916,-1.42081
-0.26172,-1.49909
-0.26424,-1.57738
-0.26673,-1.65566
-0.26917,-1.73395
-0.27157,-1.81224
-0.27392,-1.89052
-0.27621,-1.96881
-0.27843,-2.04709
-0.28058,-2.12538
-0.28265,-2.20366
-0.28464,-2.28195
-0.28654,-2.36023
-0.28834,-2.43852
-0.29004,-2.51680
-0.29163,-2.59509
-0.29310,-2.67337
-0.29444,-2.75166
-0.29566,-2.82995
-0.29674,-2.90823
-0.29767,-2.98652
-0.29846,-3.06480
-0.29909,-3.14309
-0.29956,-3.22137
-0.29987,-3.29966
-0.30000,-3.37794
-0.29996,-3.45623
-0.29974,-3.53451
-0.29934,-3.61280
-0.29875,-3.69108
-0.29797,-3.76937
-0.29700,-3.84766
-0.29584,-3.92594
-0.29448,-4.00423
-0.29293,-4.08251
-0.29118,-4.16080
-0.28924,-4.23908
-0.28711,-4.31737
-0.28478,-4.39565
-0.28226,-4.47394
-0.27956,-4.55222
-0.27667,-4.63051
-0.27360,-4.70879
-0.27036,-4.78708
-0.26695,-4.86537
-0.26337,-4.94365
-0.25963,-5.02194
-0.25574,-5.10022
-0.25170,-5.17851
-0.24753,-5.25679
-0.24322,-5.33508
-0.23878,-5.41336
-0.23424,-5.49165
-0.22958,-5.56993
-0.22483,-5.64822
-0.21999,-5.72651
-0.21506,-5.80479
-0.21007,-5.88308
-0.20501,-5.96136
-0.19990,-6.03965
-0.19474,-6.11793
-0.18955,-6.19622
-0.18434,-6.27450
-0.17911,-6.35279
-0.17387,-6.43107
-0.16864,-6.50936
0.16864,-6.50936


==> figures/violin/pcgrad.csv <==
dx,y
0.22275,-6.47685
0.22714,-6.37255
0.23145,-6.26826
0.23568,-6.16396
0.23982,-6.05967
0.24386,-5.95537
0.24780,-5.85107
0.25163,-5.74678
0.25534,-5.64248
0.25894,-5.53819
0.26240,-5.43389
0.26574,-5.32960
0.26894,-5.22530
0.27201,-5.12100
0.27493,-5.01671
0.27770,-4.91241
0.28032,-4.80812
0.28278,-4.70382
0.28509,-4.59953
0.28724,-4.49523
0.28923,-4.39093
0.29105,-4.28664
0.29270,-4.18234
0.29419,-4.07805
0.29551,-3.97375
0.29666,-3.86946
0.29764,-3.76516
0.29845,-3.66086
0.29909,-3.55657
0.29956,-3.45227
0.29986,-3.34798
0.30000,-3.24368
0.29997,-3.13939
0.29978,-3.03509
0.29943,-2.93079
0.29892,-2.82650
0.29825,-2.72220
0.29743,-2.61791
0.29646,-2.51361
0.29534,-2.40932
0.29407,-2.30502
0.29267,-2.20072
0.29113,-2.09643
0.28945,-1.99213
0.28765,-1.88784
0.28573,-1.78354
0.28368,-1.67925
0.28152,-1.57495
0.27925,-1.47065
0.27687,-1.36636
0.27439,-1.26206
0.27182,-1.15777
0.26915,-1.05347
0.26640,-0.94918
0.26356,-0.84488
0.26065,-0.74058
0.25767,-0.63629
0.25463,-0.53199
0.25152,-0.42770
0.24836,-0.32340
0.24515,-0.21911
0.24189,-0.11481
0.23859,-0.01051
0.23526,0.09378
0.23189,0.19808
0.22851,0.30237
0.22510,0.40667
0.22168,0.51096
0.21824,0.61526
0.21480,0.71956
0.21136,0.82385
0.20793,0.92815
0.20450,1.03244
0.20109,1.13674
0.19769,1.24103
0.19431,1.34533
0.19096,1.44963
0.18764,1.55392
0.18435,1.65822
0.18110,1.76251
0.17789,1.86681
0.17472,1.97110
0.17160,2.07540
0.16853,2.17970
0.16552,2.28399
0.16256,2.38829
0.15966,2.49258
0.15682,2.59688
0.15405,2.70117
0.15135,2.80547
0.14871,2.90977
0.14615,3.01406
0.14366,3.11836
0.14124,3.22265
0.13890,3.32695
0.13664,3.43124
0.13446,3.53554
0.13235,3.63984
0.13033,3.74413
0.12838,3.84843
0.12652,3.95272
0.12474,4.05702
0.12304,4.16131
0.12142,4.26561
0.11988,4.36991
0.11842,4.47420
0.11703,4.57850
0.11573,4.68279
0.11451,4.78709
0.11336,4.89138
0.11228,4.99568
0.11128,5.09998
0.11035,5.20427
0.10948,5.30857
0.10869,5.41286
0.10796,5.51716
0.10729,5.62145
0.10668,5.72575
0.10613,5.83005
0.10564,5.93434
0.10520,6.03864
0.10481,6.14293
0.10446,6.24723
0.10416,6.35152
0.10390,6.45582
0.10368,6.56012
0.10350,6.66441
0.10334,6.76871
0.10322,6.87300
0.10312,6.97730
0.10305,7.08159
0.10299,7.18589
0.10296,7.29019
0.10293,7.39448
0.10292,7.49878
0.10292,7.60307
0.10292,7.70737
0.10293,7.81166
0.10294,7.91596
0.10294,8.02026
0.10294,8.12455
0.10293,8.22885
0.10291,8.33314
0.10288,8.43744
0.10284,8.54173
0.10278,8.64603
0.10271,8.75033
0.10261,8.85462
0.10249,8.95892
0.10235,9.06321
0.10219,9.16751
0.10200,9.27180
0.10178,9.37610
0.10154,9.48040
0.10127,9.58469
0.10096,9.68899
0.10063,9.79328
0.10027,9.89758
0.09987,10.00187
0.09944,10.10617
0.09898,10.21047
0.09848,10.31476
0.09795,10.41906
0.09739,10.52335
0.09679,10.62765
0.09617,10.73194
0.09550,10.83624
0.09481,10.94054
0.09408,11.04483
0.09332,11.14913
0.09253,11.25342
0.09170,11.35772
0.09085,11.46201
0.08996,11.56631
0.08904,11.67061
0.08810,11.77490
0.08713,11.87920
0.08612,11.98349
0.08510,12.08779
0.08404,12.19208
0.08296,12.29638
0.08186,12.40068
0.08073,12.50497
0.07959,12.60927
0.07842,12.71356
0.07723,12.81786
0.07602,12.92215
0.07479,13.02645
0.07355,13.13075
0.07229,13.23504
0.07101,13.33934
0.06973,13.44363
0.06843,13.54793
0.06711,13.65222
0.06579,13.75652
0.06447,13.86082
0.06313,13.96511
0.06179,14.06941
0.06044,14.17370
0.05909,14.27800
-0.05909,14.27800
-0.06044,14.17370
-0.06179,14.06941
-0.06313,13.96511
-0.06447,13.86082
-0.06579,13.75652
-0.06711,13.65222
-0.06843,13.54793
-0.06973,13.44363
-0.07101,13.33934
-0.07229,13.23504
-0.07355,13.13075
-0.07479,13.02645
-0.07602,12.92215
-0.07723,12.81786
-0.07842,12.71356
-0.07959,12.60927
-0.08073,12.50497
-0.08186,12.40068
-0.08296,12.29638
-0.08404,12.19208
-0.08510,12.08779
-0.08612,11.98349
-0.08713,11.87920
-0.08810,11.77490
-0.08904,11.67061
-0.08996,11.56631
-0.09085,11.46201
-0.09170,11.35772
-0.09253,11.25342
-0.09332,11.14913
-0.09408,11.04483
-0.09481,10.94054
-0.09550,10.83624
-0.09617,10.73194
-0.09679,10.62765
-0.09739,10.52335
-0.09795,10.41906
-0.09848,10.31476
-0.09898,10.21047
-0.09944,10.10617
-0.09987,10.00187
-0.10027,9.89758
-0.10063,9.79328
-0.10096,9.68899
-0.10127,9.58469
-0.10154,9.48040
-0.10178,9.37610
-0.10200,9.27180
-0.10219,9.16751
-0.10235,9.06321
-0.10249,8.95892
-0.10261,8.85462
-0.10271,8.75033
-0.10278,8.64603
-0.10284,8.54173
-0.10288,8.43744
-0.10291,8.33314
-0.10293,8.22885
-0.10294,8.12455
-0.10294,8.02026
-0.10294,7.91596
-0.10293,7.81166
-0.10292,7.70737
-0.10292,7.60307
-0.10292,7.49878
-0.10293,7.39448
-0.10296,7.29019
-0.10299,7.18589
-0.10305,7.08159
-0.10312,6.97730
-0.10322,6.87300
-0.10334,6.76871
-0.10350,6.66441
-0.10368,6.56012
-0.10390,6.45582
-0.10416,6.35152
-0.10446,6.24723
-0.10481,6.14293
-0.10520,6.03864
-0.10564,5.93434
-0.10613,5.83005
-0.10668,5.72575
-0.10729,5.62145
-0.10796,5.51716
-0.10869,5.41286
-0.10948,5.30857
-0.11035,5.20427
-0.11128,5.09998
-0.11228,4.99568
-0.11336,4.89138
-0.11451,4.78709
-0.11573,4.68279
-0.11703,4.57850
-0.11842,4.47420
-0.11988,4.36991
-0.12142,4.26561
-0.12304,4.16131
-0.12474,4.05702
-0.12652,3.95272
-0.12838,3.84843
-0.13033,3.74413
-0.13235,3.63984
-0.13446,3.53554
-0.13664,3.43124
-0.13890,3.32695
-0.14124,3.22265
-0.14366,3.11836
-0.14615,3.01406
-0.14871,2.90977
-0.15135,2.80547
-0.15405,2.70117
-0.15682,2.59688
-0.15966,2.49258
-0.16256,2.38829
-0.16552,2.28399
-0.16853,2.17970
-0.17160,2.07540
-0.17472,1.97110
-0.17789,1.86681
-0.18110,1.76251
-0.18435,1.65822
-0.18764,1.55392
-0.19096,1.44963
-0.19431,1.34533
-0.19769,1.24103
-0.20109,1.13674
-0.20450,1.03244
-0.20793,0.92815
-0.21136,0.82385
-0.21480,0.71956
-0.21824,0.61526
-0.22168,0.51096
-0.22510,0.40667
-0.22851,0.30237
-0.23189,0.19808
-0.23526,0.09378
-0.23859,-0.01051
-0.24189,-0.11481
-0.24515,-0.21911
-0.24836,-0.32340
-0.25152,-0.42770
-0.25463,-0.53199
-0.25767,-0.63629
-0.26065,-0.74058
-0.26356,-0.84488
-0.26640,-0.94918
-0.26915,-1.05347
-0.27182,-1.15777
-0.27439,-1.26206
-0.27687,-1.36636
-0.27925,-1.47065
-0.28152,-1.57495
-0.28368,-1.67925
-0.28573,-1.78354
-0.28765,-1.88784
-0.28945,-1.99213
-0.29113,-2.09643
-0.29267,-2.20072
-0.29407,-2.30502
-0.29534,-2.40932
-0.29646,-2.51361
-0.29743,-2.61791
-0.29825,-2.72220
-0.29892,-2.82650
-0.29943,-2.93079
-0.29978,-3.03509
-0.29997,-3.13939
-0.30000,-3.24368
-0.29986,-3.34798
-0.29956,-3.45227
-0.29909,-3.55657
-0.29845,-3.66086
-0.29764,-3.76516
-0.29666,-3.86946
-0.29551,-3.97375
-0.29419,-4.07805
-0.29270,-4.18234
-0.29105,-4.28664
-0.28923,-4.39093
-0.28724,-4.49523
-0.28509,-4.59953
-0.28278,-4.70382
-0.28032,-4.80812
-0.27770,-4.91241
-0.27493,-5.01671
-0.27201,-5.12100
-0.26894,-5.22530
-0.26574,-5.32960
-0.26240,-5.43389
-0.25894,-5.53819
-0.25534,-5.64248
-0.25163,-5.74678
-0.24780,-5.85107
-0.24386,-5.95537
-0.23982,-6.05967
-0.23568,-6.16396
-0.23145,-6.26826
-0.22714,-6.37255
-0.22275,-6.47685
0.22275,-6.47685

